Multicolor photometry of LEO mega-constellations Starlink and OneWeb

The development of low earth orbit (LEO) mega-constellation fundamentally threatens ground-based optical astronomical observations. To study the photometric properties of the LEO mega-constellations, we used the Xinglong 50 cm telescope to conduct a large-sample, high-precision, and multicolor target-tracking photometry of two typical LEO Mega-constellations: Starlink and OneWeb. Over a three-month observation period starting on 2022 January 1st, we collected 1,447 light curves of 404 satellites in four typical versions: Starlink v1.0, DarkSat, VisorSat, Starlink v1.5, and OneWeb. According to data statistics, Starlink v1.0 has the smallest median magnitude at clear and SDSS $gri$ band, and OneWeb is the dimmest bus. The brightness of Starlink v1.5 is slightly brighter than VisorSat. We construct a detailed photometric model with solar phase angle variations by calculating the illumination-visibility geometry based on the orbital parameters. Our data analysis shows that the solar phase angle is the significant characteristic which influencing Starlink satellites' brightness, but it is not sensitive to OneWeb satellites. VisorSat and Starlink v1.5 version, which are equipped with deployable visors, have significantly reduced scattered light compared to the previous Starlink v1.0 version. The multiband LOWESS and color-index are analyzed in characterizing the energy and color features of LEO mega-constellation satellites. This work found that the proportion of scattered sunlight mitigation achieved with VisorSat and Starlink v1.5 was 55.1\% and 40.4\%, respectively. The color index of different buses shows an evident clustering feature. Our observation and analysis could provide valuable quantitative data and photometric models, which can contribute to assessing the impact of LEO mega-constellations on astronomical observations.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
